On the role of relaxation and acceleration in the non-overlapping Schwarz alternating method for coupling

The purpose of this paper is to study the influence of relaxation and acceleration techniques on the convergence behavior of the non-overlapping Schwarz algorithm with alternating Dirichlet-Neumann transmission conditions in the context of domain decomposition- (DD-) based coupling. After demonstrating that the multiplicative Schwarz scheme can be formulated as a fixed-point iteration, we explore, both theoretically and numerically, two promising techniques for speeding up the method: (i) Aitken acceleration and (ii) Anderson acceleration. In the process, we derive a robust and efficient adaptive variant of Anderson acceleration, termed "Anderson with memory adaptation". We compare the proposed acceleration strategies to the well-known classical relaxed Dirichlet-Neumann Schwarz alternating method. Our results suggest that, while Aitken-accelerated Schwarz is the best approach in terms efficiency and robustness when considering two sub-domain DDs, Anderson-accelerated Schwarz is the method of choice in larger multi-domain setting.

==> dat/Nddcost_Ndd2_aitk.dat <==
   2.0000000e+00   1.8527485e+00


==> dat/Nddcost_Ndd2_and.dat <==
   2.0000000e+00   1.8490161e+00


==> dat/Nddcost_Ndd2_relax.dat <==
   2.0000000e+00   1.8772313e+00


==> dat/Nddcost_Ndd3_aitk.dat <==
   3.0000000e+00   2.7684541e+00


==> dat/Nddcost_Ndd3_and.dat <==
   3.0000000e+00   2.6287142e+00


==> dat/Nddcost_Ndd3_relax.dat <==
   3.0000000e+00   2.5564460e+00


==> dat/Nddcost_Ndd4_aitk.dat <==
   4.0000000e+00   3.7059436e+00


==> dat/Nddcost_Ndd4_and.dat <==
   4.0000000e+00   3.6834639e+00


==> dat/Nddcost_Ndd4_relax.dat <==
   4.0000000e+00   3.7403746e+00


==> dat/Nddcost_Ndd5_aitk.dat <==
   5.0000000e+00   4.8466799e+00


==> dat/Nddcost_Ndd5_and.dat <==
   5.0000000e+00   4.5917810e+00


==> dat/Nddcost_Ndd5_relax.dat <==
   5.0000000e+00   4.7258323e+00


==> dat/cost_Ndd5_aitk.dat <==
   4.8466799e+00   7.0319316e-08


==> dat/cost_Ndd5_and.dat <==
   4.5917810e+00   6.1460153e-08


==> dat/cost_Ndd5_relax.dat <==
   4.7258323e+00   7.5295838e-08


==> dat/iter_Ndd5_aitk.dat <==
   7.8000000e+01   7.0319316e-08


==> dat/iter_Ndd5_and.dat <==
   2.6000000e+01   6.1460153e-08


==> dat/iter_Ndd5_relax.dat <==
   7.4000000e+01   7.5295838e-08


==> dat/iters_allNdd_aitk.dat <==
2 17
3 34
4 41
5 78


==> dat/iters_allNdd_and.dat <==
2 22
3 29
4 30
5 26


==> dat/iters_allNdd_relax.dat <==
2 55
3 55
4 56
5 74

